Short timescale variability in the Faint Sky Variability Survey

We present the V band variability analysis of the point sources in the Faint Sky Variability Survey on time scales from 24 minutes to tens of days. We find that about one percent of the point sources down to V = 24 are variables. We discuss the variability detection probabilities for each field depending on field sampling, amplitude and timescale of the variability. The combination of colour and variability information allows us to explore the fraction of variable sources for different spectral types. We find that about 50 percent of the variables show variability timescales shorter than 6 hours. The total number of variables is dominated by main sequence sources. The distribution of variables with spectral type is fairly constant along the main sequence, with 1 per cent of the sources being variable, except at the blue end of the main sequence, between spectral types F0--F5, where the fraction of variable sources increases to about 2 percent. For bluer sources, above the main sequence, this percentage increases to about 3.5. We find that the combination of the sampling and the number of observations allows us to determine the variability timescales and amplitudes for a maximum of 40 percent of the variables found. About a third of the total number of short timescale variables found in the survey were not detected in either B or/and I. These show a similar variability timescale distribution to that found for the variables detected in all three bands.

==> readme.txt <==
L. Morales-Rueda

IMAPP Department of Astrophysics
Radboud University Nijmegen
P.O. Box 9010
6500 GL Nijmegen
The Netherlands

telephone: +31(0)243652802
fax: +31(0)243652807

Files submitted:

fsvsv11AR_mnras.ps - paper in postscript version

fsvs_lmr.tar - file containing the following:

fsvsv11AR_mnras.tex - paper in latex version
Verr_vs_V_F31CCD4_4epoch.ps - Fig. 1
F47_true-calpvscalpv2.ps - Fig. 2 left panel
F78_true-calpvscalp.ps - Fig.2 right panel
F47_limitperiod.ps - Fig.3 left panel
F78_limitperiod.ps - Fig.3 right panel
3dhistcoarse_cum_normalnoise.ps - Fig.4 left panel
3dhistfine_cumv3.ps - Fig.4 right panel
varall2003noreobs_5pc_31.ps - Fig.5 top panels + bottom left panel
976varCMD.ps - Fig. 5 bottom right panel
nobs_vs_fmpchisqdetectratio_0.2P0.2A_mt10v_744_err.ps - Fig. 6
976_num_per_0.3P_0.3A_744_log_cum.ps - Fig. 7 top left panel
976_num_per_0.3P_0.3A_744_log.ps - Fig. 7 top middle panel
976_num_amp_0.3P_0.3A_744_log.ps - Fig. 7 top right panel
976_num_per_0.1P_0.1A_744_log_cum2.ps - Fig. 7 bottom left panel
976_num_per_0.1P_0.1A_744_log2.ps - Fig. 7 bottom middle panel
976_num_amp_0.1P_0.1A_744_log2.ps - Fig. 7 bottom right panel
space_density_normalnoise.ps - Fig. 8
744perCMD_30percentPA.ps - Fig. 9
744perCMD_30percentPA_shortperiods.ps - Fig. 10
744perCMD_20percentPA.ps - Fig. 11
F69_2_03543+F06_2_01784.ps - Fig. 12


